Learning to Disentangle Robust and Vulnerable Features for Adversarial Detection

Although deep neural networks have shown promising performances on various tasks, even achieving human-level performance on some, they are shown to be susceptible to incorrect predictions even with imperceptibly small perturbations to an input. There exists a large number of previous works which proposed to defend against such adversarial attacks either by robust inference or detection of adversarial inputs. Yet, most of them cannot effectively defend against whitebox attacks where an adversary has a knowledge of the model and defense. More importantly, they do not provide a convincing reason why the generated adversarial inputs successfully fool the target models. To address these shortcomings of the existing approaches, we hypothesize that the adversarial inputs are tied to latent features that are susceptible to adversarial perturbation, which we call vulnerable features. Then based on this intuition, we propose a minimax game formulation to disentangle the latent features of each instance into robust and vulnerable ones, using variational autoencoders with two latent spaces. We thoroughly validate our model for both blackbox and whitebox attacks on MNIST, Fashion MNIST5, and Cat & Dog datasets, whose results show that the adversarial inputs cannot bypass our detector without changing its semantics, in which case the attack has failed.

==> abstract.txt <==
WARN: unresolved char in
 > Although deep neural networks have shown promising performances
 on various tasks, even achieving human-level performance on some,
 they are shown to be susceptible to incorrect predictions even
 with imperceptibly small perturbations to an input. There exists
 a large number of previous works which proposed to defend against
 such adversarial attacks either by robust inference or detection
 of adversarial inputs. Yet, most of them cannot effectively defend
 against whitebox attacks where an adversary has a knowledge of
 the model and defense. More importantly, they do not provide a
 convincing reason why the generated adversarial inputs successfully
 fool the target models. To address these shortcomings of the existing
 approaches, we hypothesize that the adversarial inputs are tied to
 latent features that are susceptible to adversarial perturbation,
 which we call \textitvulnerable features. Then based on this
 intuition, we propose a minimax game formulation to disentangle the
 latent features of each instance into robust and vulnerable ones,
 using variational autoencoders with two latent spaces. We thoroughly
 validate our model for both blackbox and whitebox attacks on MNIST,
 Fashion MNIST5, and Cat  & Dog datasets, whose results show that
 the adversarial inputs cannot bypass our detector without changing
 its semantics, in which case the attack has failed.


==> log.txt <==
diff --git a/motivation.tex b/motivation.tex
index 14780d2..69c8ea9 100644
--- a/motivation.tex
+++ b/motivation.tex
@@ -1,53 +1,33 @@
\subsection{Vulnerability of Implicit Feature Learning}
[-%\begin{figure}
-]
[-%  \centering
-]
[-%  % 
-]
[-%    \includegraphics[scale=0.8]{fig/vfr-training-process-crop}
-]
[-%\vspace{-0.6\baselineskip}
-]
[-%    \caption{An iterative process-]{+We conjecture that i) vulnerable features are quite prevalent in benign datasets ($X_b$, $Y_b$) and ii) standard implicit learning algorithms cause models to learn not only robust features but also vulnerable features, while an adversary might exploit the vulnerable features to fool the models. We now provide evidence in support+} of [-collecting $(X_v,Y_v)$ boosted-]{+this hypothesis+} by [-$D$, $VF$=$V$ulnerable $F$eatures.}
-]
[-%\vspace{-0.3\baselineskip}
-]
[-%  \label{fig:vfr-training-example}
-]
[-%  %
-]
[-%\end{figure}-]{+demonstrating that a classifier $F_v$ trained only with vulnerable feature datasets ($X_v$,$Y_v$) can achieve high accuracy on ($X_b$, $Y_b$).+}

[-By-]{+%By+} showing the vulnerable features are quite prevalent in benign datasets ($X_b$, $Y_b$), we argue the implicit learning algorithms leaves models to learn vulnerable features an adversary might exploit to fool the [-model,-]{+models,+} unless they regularize the [-model-]{+models+} not to learn the features. To that end, we measures the accuracy of ($X_b$, $Y_b$) with a classifier [-$F$-]{+$F_v$+} trained only with vulnerable feature datasets ($X_v$,$Y_v$).

[-We need to prepare ($X_v$, $Y_v$) to train $F'$.-]A basic idea to [-collect that-]{+construct ($X_v$, $Y_v$) for $F_v$+} is [-viewing-]{+to levarage+} a set of attack-generated [-($X_a$,$Y_a$), fooling-]{+datasets ($X_a$,$Y_a$) that an arbitrary attack $A$ generates to fool+} a pre-trained classifier $F$,[-as a representation of vulnerable features $F$ learned,-] where $Y_a$ is a set of [-false-]{+\red{incorrect+} labels in [-misclassification. For example, if-]{+misclassification}.
+}
{+Here,+} a set of adversarial inputs $X_a$ [-misleads-]{+cause+} $F$ to [-false-]{+make (erroneous) prediction toward their designated (incorrect)+} label [-$y$, we intepret it as-]{+$y$. That is, each+} $X_a$ [-represents-]{+contains a set of features that $F$ learns to identify $y$, and \red{they belong to only the vulnerable+} features of[-label-] $y$ [-which are beneficial-]{+since each $X_a$ contains no actual sementic meaning of $y$. (how about connecting this+} to [-learn label $y$, but vulnerable. In-]{+Figure 1?)} Based on+} this [-principle,-]{+reasoning,+} we [-can collect-]{+construct+} ($X_v$, $Y_v$) by attacking [-$F$ with an attack $A$, and-]{+$F$; we create ($X_v$, $Y_v$) by+} accumulating [-the-]{+a set of+} $X_a$ with the [-false labels $Y_a$ as it is to ($X_v$, $Y_v$).-]{+\textbf{inaccurate labels} $Y_a$.+}

[-To make the accumulation process efficient, we introduce a discriminator $D$ which learns vulnerable features 
-]
[-found already in old ($X_v$, $Y_v$), and prevents the attack $A$-]{+%A basic idea+} to [-exploit the old-]{+construct ($X_v$, $Y_v$) for $F_v$ is that viewing a set of attack-generated ($X_a$,$Y_a$), fooling a pre-trained classifier $F$, as a representation of+} vulnerable features [-again. The attack $A$-]{+which $F$ learned, where $Y_a$+} is [-now additionally imposed-]{+a set of false labels in misclassification. For example, if a set of adversarial inputs $X_a$ misleads $F$+} to [-bypass $D$, and-]{+false label $y$, we intepret+} it [-induces $A$ to find new vulnerable features. After pre-determined number of times-]{+as $X_a$ represents features+} of [-accumulations,-]{+label $y$ which are beneficial to learn label $y$, but vulnerable. In this principle,+} we [-train $F'$-]{+can collect ($X_v$, $Y_v$) by attacking $F$+} with [-$(X_v, Y_v)$ and measure performances of $F'$ on $(X_b, Y_b)$-]{+an attack $A$,+} and [-$(X_v, Y_v)$.-]{+accumulating the $X_a$ with the \textbf{false labels} $Y_a$ as it is to ($X_v$, $Y_v$).+}

[-%While previous works~\cite{fgsm,odd} considered intrinsic vulnerability-]{+To make the accumulation process efficient, we introduce a discriminator $D$ which learns the vulnerable features existing+} in[-input distribution, this paper focuses on-] the [-vulnerability of implicit feature learning.-]{+already created ($X_v$, $Y_v$) and prevents the attack $A$ from re-exploiting the vulnerable features already learned.+} The [-main premise of our proposed framework-]{+attack $A$+} is [-that implicit feature learning  constructs-]{+now additionally imposed to bypass $D$, and it induces $A$ to find new vulnerable features. After+} a [-common latent distribution-]{+pre-determined number+} of [-vulnerable features-]{+iterations+} for [-each label. 
-]
[-%We provide evidence in support of this hypothesis by demonstrating that a classifier trained only-]{+accumulation, we train $F_v$+} with {+$(X_v, Y_v)$ and measure+} the [-vulnerable features-]{+performance+} of [-adversarial inputs can achieve good accuracy even-]{+$F_v$+} on [-benign inputs.-]{+$(X_b, Y_b)$ and $(X_v, Y_v)$.+}

[-%, where there exist only-]{+%To make the accumulation process efficient, we introduce a discriminator $D$ which learns the+} vulnerable features [-without any robust features, can achieve good accuracy even on benign inputs, where both robust-]{+found already in old ($X_v$, $Y_v$),+} and {+prevents the attack $A$ to exploit the old+} vulnerable features [-exist together.-]{+again. The attack $A$ is now additionally imposed to bypass $D$, and it induces $A$ to find new vulnerable features. After pre-determined number of times of accumulations, we train $F_v$ with $(X_v, Y_v)$ and measure performances of $F_v$ on $(X_b, Y_b)$ and $(X_v, Y_v)$.+}

[-%For such empirical evidence, we design an-]{+We conduct this+} experiment [-with \textit{vulnerable} datasets ($X_v$, $Y_v$)-]{+\footnote{It is worth noting+} that[-contain only vulnerable features. For clarity, ($X_v$, $Y_v$) should not include any benign inputs $X_b$ and true labels $Y_b$ to exclude  robust features.
-]
[-%We start with a standard classifier $F$ pre-trained with-] a [-benign dataset ($X_b$, $Y_b$), and we perform an iterative process of constructing ($X_v$, $Y_v$) with an arbitrary attack $A$-]{+similar experiment~\cite{nrf} was conducted independently at the same time. A key difference is+} that[-generates a new adversarial input $X_a$ in each iteration step fooling-] the [-classifier $F$ and a discriminator $D$, where $D$-]{+experiment in~\cite{nrf}+} is [-trained-]{+designed+} to [-recognize the vulnerable features found in the already generated adversarial inputs. The use of $D$ allows-]{+construct \textit{non-robust} (vulnerable) input datasets while our experiment aims+} to [-efficiently collect-]{+construct a common latent distribution of+} a maximal set of vulnerable[-features, since $A$ seeks to find new vulnerable-] features {+with $D$.} with two datasets, MNIST and Fashion MNIST5. In the case of Fashion MNIST5, we use a subset of Fashion MNIST~\cite{fashion-mnist}+} which {+are "Coat (0)", "Trouser (1)", "Sandal (2)", "Sneaker (3)", and "Bag (4)".  
+}
{+We use four representative attacks, including FGSM\_d, PGD\_d, MIM\_d, and CW-L2\_d, where "\_d" indicates that each individual base attack is adapted to bypass+} $D$ [-has not yet learned (see \autoref{algo:intro:vfr-training}).-]{+with an additional attack objective.+}

[-%Upon completing the construction of ($X_v$, $Y_v$) (i.e., reaching a pre-determined number of iterations), we train a new classifier $F'$ with-]{+\autoref{fig:vfr-training-example} illustrates vulnerable feature datasets+} ($X_v$, $Y_v$) [-to learn vulnerable features only. Note that \textbf{$Y_v$ is a set of labels in miss-classification induced-]{+generated+} by [-attack},-]{+$A$. 
+}
{+\red{It is shown that $X_v$ does+} not [-the true labels before attack. Then, we check the accuracy-]{+contain any visible semantics (i.e., robust features) of $Y_v$}.
+}
{+For more details+} of[-$F'$ on the ($X_b$, $Y_b$). If-] the [-accuracy is high, it indicates that there are common features between ($X_v$, $Y_v$) and ($X_b$, $Y_b$) which we call vulnerable features.-]{+experiment, please see supplementary file~\autoref{appendix:expvfr}.+}

[-We conduct this experiment \footnote{It is worth noting that a similar experiment~\cite{nrf} was conducted independently at the same time. A key difference is that the experiment in ~\cite{nrf} is designed to construct \textit{non-robust} (vulnerable) input datasets while our experiment aims to construct a common latent distribution of a maximal set of vulnerable features.} with two datasets, MNIST and Fashion MNIST5. In the case of Fashion MNIST5, we use subset of Fashion MNIST~\cite{fashion-mnist} which are "Coat (0)", "Trouser (1)", "Sandal (2)", "Sneaker (3)", and "Bag (4)".  
-]
[-We use four representative attacks, including FGSM\_d, PGD\_d, MIM\_d, and CW-L2\_d. The "\_d" suffix indicates that attacks are adapted to bypass $D$ with an additional attack objective.
-]
[-%The discriminator loss is an output of $D$ as a probability that an input $x$ is an adversarial input.
-]
[-The ($X_v$, $Y_v$) generated by $A$ is described in \autoref{fig:vfr-training-example}. 
-]
[-We could not find any semantics (robust features) to its original labels.
-]
[-For more details of the experiment, please see supplementary file \autoref{appendix:expvfr}.
-]
[-%During the experiments, we ran two types of targeted and untargeted attacks, and the targeted attack is more effective than the untargeted.-]\autoref{table:intro:vfr-training} summarizes the performance of [-$F'$.-]{+$F_v$.+} Interestingly, it is proven possible to achieve high[-($X_b$, $Y_b$)-] accuracy of up to 0.98 (MNIST) and 0.78 (Fashion [-MNIST5),-]{+MNIST5) on ($X_b$, $Y_b$),+} even though they are trained with ($X_v$, [-$Y_v$) which does-]{+$Y_v$). Note that ($X_v$, $Y_v$)does+} not share any semantics with ($X_b$, $Y_b$) in terms of human perception. Please note that [-$F'$-]{+$F_v$+} also achieves high accuracy on test ($X_v$, $Y_v$) [-unseen-]{+\red{unseen+} in the training [-phase.
-]
[-%We argue that this is because the vulnerable features of each label in ($X_v$, $Y_v$) also reside in benign input distribution ($X_b$, $Y_b$) of its corresponding label.-]{+phase}.+}

From the above experiments, we can [-conclude on-]{+reach+} the following two [-points:-]{+conclusions:+}

\begin{itemize} 
    \item High {+accuracy on+} ($X_b$, [-$Y_b$) accuracy:-]{+$Y_b$):+} Vulnerable features are prevalent in ($X_b$, $Y_b$), and new training [-algorithm-]{+algorithms+} should be able to \textbf{\textit{distinguish between the vulnerable features and the robust features.}}
    \item High {+accuracy on+} ($X_v$, [-$Y_v$) test accuracy:-]{+$Y_v$):+} Although human [-can-]{+may+} not perceive,[-the-] ($X_v$, $Y_v$) should have some features in common. So, we [-hypothesis-]{+consider+} the adversarial inputs [-for-]{+of+} each label might [-reside in-]{+create+} a \textbf{\textit{common latent distribution}}. \\
\end{itemize}

[-In the next section, we propose a mini-max game, a neural network, and a training algorithm for \red{\textit{disentangle}} feature learning and use it as a detector of adversarial inputs.
-]
[-
-]
[-
-]
%\subsection{old}
%While previous works~\cite{fgsm,odd} considered intrinsic vulnerability in input distribution, this paper focuses on the vulnerability of implicit feature learning. 
%The key premise of our proposed framework is that features can broadly fall into two categories: \textit{robust} and \textit{vulnerable} features.

